High-cadence observations and variable spin behaviour of magnetar Swift J1818.0-1607 after its outburst

We report on multi-frequency radio observations of the new magnetar Swift J1818.0-1607, following it for more than one month with high cadence. The observations commenced less than 35 hours after its registered first outburst. We obtained timing, polarisation and spectral information. Swift J1818.0-1607 has an unusually steep spectrum for a radio emitting magnetar and also has a relatively narrow and simple pulse profile. The position angle swing of the polarisation is flat over the pulse profile, possibly suggesting that our line-of-sight grazes the edge of the emission beam. This may also explain the steep spectrum. The spin evolution shows large variation in the spin-down rate, associated with four distinct timing events over the course of our observations. Those events may be related to the appearance and disappearance of a second pulse component. The first timing event coincides with our actual observations, while we did not detect significant changes in the emission properties which could reveal further magnetospheric changes. Characteristic ages inferred from the timing measurements over the course of months vary by nearly an order of magnitude. A longer-term spin-down measurement over approximately 100 days suggests an characteristic age of about 500 years, larger than previously reported. Though Swift J1818.0-1607 could still be one of the youngest neutron stars (and magnetars) detected so far, we caution using the characteristic age as a true-age indicator given the caveats behind its calculation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
